BlindMarket: Enabling Verifiable, Confidential, and Traceable IP Core Distribution in Zero-Trust Settings

We present BlindMarket, an end-to-end zero-trust distribution framework for hardware IP cores. BlindMarket allows two parties, the IP user and the IP vendor, to complete an IP trading process with strong guarantees of verifiability and confidentiality before the transaction, and then traceability after. We propose verification heuristics and adapt the cone of influence-based design pruning to overcome the limited scalability common to cryptographic protocols and the hardness of the underlying hardware verification. We systematically evaluate our framework on a diverse set of real-world hardware benchmarks, and the results demonstrate that BlindMarket effectively completes across a diverse set of real-world hardware IP cores, demonstrating successful verification on 12 out of 13 designs and substantial performance improvements enabled by design pruning and control-flow guided heuristics.

==> ot_time.csv <==
Design,Depth,Rounds,OT_Time(ms)
Prep3,2,35266,127.522
Prep3,3,35266,132.074
Prep3,4,35266,145.991
Prep3,5,35266,146.365
Prep3,6,35266,182.92
Prep3,7,35266,225.631
Prep3,8,35266,271.821
Prep3_prune,2,32116,120.148
Prep3_prune,3,32116,132.936
Prep3_prune,4,32116,131.508
Prep3_prune,5,32116,142.226
Prep3_prune,6,32116,160.233
Prep3_prune,7,32116,193.7
Prep3_prune,8,32116,249.013
RS232_T700,2,124512,498.948
RS232_T700,3,124512,493.021
RS232_T700,4,124512,549.839
RS232_T700,5,124512,513.557
RS232_T700,6,124512,640.423
RS232_T700,7,124512,788.51
RS232_T700,8,124512,950.948
RS232_T700_prune,2,2784,12.2111
RS232_T700_prune,3,2784,11.5937
RS232_T700_prune,4,2784,11.3275
RS232_T700_prune,5,2784,12.3328
RS232_T700_prune,6,2784,14.6762
RS232_T700_prune,7,2784,17.2339
RS232_T700_prune,8,2784,22.1482
Rrobin,2,1512,4.91446
Rrobin,3,1512,4.3225
Rrobin,4,1512,4.4526
Rrobin,5,1512,4.96594
Rrobin,6,1512,5.77224
Rrobin,7,1512,6.81003
Rrobin_prune,2,1512,3.97616
Rrobin_prune,3,1512,4.41111
Rrobin_prune,4,1512,4.98554
Rrobin_prune,5,1512,4.24538
Rrobin_prune,6,1512,4.84815
Rrobin_prune,7,1512,7.37162
adbg,2,498168,1872.2
adbg,3,498168,1872.47
adbg,4,498168,1931.27
adbg,5,498168,2115.35
adbg,6,498168,2448.85
adbg,7,498168,3045.68
adbg,8,498168,3883.83
adbg_prune,2,467500,1840.77
adbg_prune,3,467500,1725.64
adbg_prune,4,467500,1837.26
adbg_prune,5,467500,1877.73
adbg_prune,6,467500,2291.43
adbg_prune,7,467500,2835.1
adbg_prune,8,467500,3555.68
b01,2,3952,14.997
b01,3,3952,15.3427
b01,4,3952,19.115
b01,5,3952,16.813
b01,6,3952,19.8961
b01,7,3952,22.4459
b01,8,3952,28.5135
b01_prune,2,3024,11.9983
b01_prune,3,3024,12.2071
b01_prune,4,3024,11.4194
b01_prune,5,3024,12.0838
b01_prune,6,3024,18.9524
b01_prune,7,3024,18.2857
b01_prune,8,3024,22.8452
b02_1,2,2132,8.11688
b02_1,3,2132,8.61248
b02_1,4,2132,9.36216
b02_1,5,2132,9.27579
b02_1,6,2132,11.0909
b02_1,7,2132,15.2063
b02_1,8,2132,17.1766
b02_1_prune,2,1784,6.92833
b02_1_prune,3,1784,7.77211
b02_1_prune,4,1784,7.04348
b02_1_prune,5,1784,9.40665
b02_1_prune,6,1784,8.98397
b02_1_prune,7,1784,10.5347
b02_1_prune,8,1784,14.0669
b02_2,2,720,2.91953
b02_2,3,720,3.42256
b02_2,4,720,2.8829
b02_2,5,720,3.79561
b02_2,6,720,3.80203
b02_2,7,720,4.93086
b02_2,8,720,5.80026
b02_2_prune,2,720,3.0593
b02_2_prune,3,720,2.54948
b02_2_prune,4,720,3.01872
b02_2_prune,5,720,3.17189
b02_2_prune,6,720,3.69053
b02_2_prune,7,720,4.51584
b02_2_prune,8,720,5.6693
b02_3,2,2132,8.47715
b02_3,3,2132,8.71764
b02_3,4,2132,8.94186
b02_3,5,2132,8.7736
b02_3,6,2132,10.6991
b02_3,7,2132,12.7307
b02_3,8,2132,15.615
b02_3_prune,2,2132,8.58225
b02_3_prune,3,2132,8.69385
b02_3_prune,4,2132,7.64737
b02_3_prune,5,2132,8.36506
b02_3_prune,6,2132,10.6779
b02_3_prune,7,2132,12.133
b02_3_prune,8,2132,16.3622
lock_case,2,1728,6.7129
lock_case,3,1728,6.48132
lock_case,4,1728,6.82012
lock_case,5,1728,9.43094
lock_case,6,1728,9.43539
lock_case,7,1728,10.6297
lock_case,8,1728,13.6777
lock_case_prune,2,1728,6.74642
lock_case_prune,3,1728,6.54805
lock_case_prune,4,1728,7.10397
lock_case_prune,5,1728,7.35854
lock_case_prune,6,1728,9.05969
lock_case_prune,7,1728,10.715
lock_case_prune,8,1728,13.9575
memctrl_T100,2,1059194,3779.34
memctrl_T100,3,1059194,4093.64
memctrl_T100,4,1059194,4012.89
memctrl_T100,5,1059194,4469.61
memctrl_T100,6,1059194,5287.6
memctrl_T100,7,1059194,6386.78
memctrl_T100,8,1059194,7741.64
memctrl_T100_prune,2,2592,10.687
memctrl_T100_prune,3,2592,9.31092
memctrl_T100_prune,4,2592,9.61277
memctrl_T100_prune,5,2592,10.6649
memctrl_T100_prune,6,2592,13.6075
memctrl_T100_prune,7,2592,15.234
memctrl_T100_prune,8,2592,19.4018
wb_conmax_T300,2,246972,951.515
wb_conmax_T300,3,246972,935.896
wb_conmax_T300,4,246972,959.169
wb_conmax_T300,5,246972,1045.03
wb_conmax_T300,6,246972,1203.09
wb_conmax_T300,7,246972,1482.88
wb_conmax_T300,8,246972,1884.06
wb_conmax_T300_prune,2,1974,7.97281
wb_conmax_T300_prune,3,1974,8.88382
wb_conmax_T300_prune,4,1974,8.13593
wb_conmax_T300_prune,5,1974,8.23793
wb_conmax_T300_prune,6,1974,10.6787
wb_conmax_T300_prune,7,1974,11.6566
wb_conmax_T300_prune,8,1974,16.2446

